On Estimation of Conditional Modes Using Multiple Quantile Regressions

We propose an estimation method for the conditional mode when the conditioning variable is high-dimensional. In the proposed method, we first estimate the conditional density by solving quantile regressions multiple times. We then estimate the conditional mode by finding the maximum of the estimated conditional density. The proposed method has two advantages in that it is computationally stable because it has no initial parameter dependencies, and it is statistically efficient with a fast convergence rate. Synthetic and real-world data experiments demonstrate the better performance of the proposed method compared to other existing ones.

==> chen.csv <==
xchen,ychen
159.089448,63.25683815
165.7269417,63.18664041
172.3644354,63.11003325
179.0019291,63.02589679
185.6394228,62.932833
192.2769165,62.82920113
198.9144102,62.71323694
205.5519039,62.58328713
212.1893976,62.43817249
218.8268913,62.27765261
225.464385,62.10290118
232.1018787,61.91683639
238.7393723,61.72413104
245.376866,61.53079416
252.0143597,61.3433712
258.6518534,61.16797857
265.2893471,61.00946638
271.9268408,60.87093658
278.5643345,60.75368286
285.2018282,60.65746378
291.8393219,60.58094728
298.4768156,60.52217552
305.1143093,60.4789552
311.751803,60.44913754
318.3892967,60.43079235
325.0267904,60.42229949
331.6642841,60.42238471
338.3017778,60.43012258
344.9392715,60.44492292
351.5767652,60.46651035
358.2142589,60.49490121
364.8517526,60.53037766
371.4892463,60.57345482
378.12674,60.6248335
384.7642337,60.68532856
391.4017273,60.75576162
398.039221,60.83680895
404.6767147,60.92880251
411.3142084,61.03149613
417.9517021,61.14382982
424.5891958,61.26374696
431.2266895,61.38813211
437.8641832,61.51292694
444.5016769,61.63344193
451.1391706,61.74482075
457.7766643,61.84255876
464.414158,61.92295663
471.0516517,61.98341639
477.6891454,62.02254596
484.3266391,62.04009846
490.9641328,62.03680768
497.6016265,62.01418506
504.2391202,61.97432458
510.8766139,61.91973553
517.5141076,61.85320194
524.1516013,61.77765657
530.789095,61.69605786
537.4265887,61.61126549
544.0640823,61.52592024
550.701576,61.44234089
557.3390697,61.36245246
563.9765634,61.28775574
570.6140571,61.21933963
577.2515508,61.15792958
583.8890445,61.10395932
590.5265382,61.05765066
597.1640319,61.01908775
603.8015256,60.98827562
610.4390193,60.96517767
617.076513,60.94973165
623.7140067,60.9418477
630.3515004,60.94139502
636.9889941,60.94818398
643.6264878,60.96194977
650.2639815,60.98234015
656.9014752,61.00890705
663.5389689,61.04109905
670.1764626,61.07825146
676.8139563,61.11957193
683.45145,61.16412206
690.0889437,61.21079882
696.7264373,61.25832202
703.363931,61.3052355
710.0014247,61.34992998
716.6389184,61.39069328
723.2764121,61.42579007
729.9139058,61.45356777
736.5513995,61.47257912
743.1888932,61.48170681
749.8263869,61.48027195
756.4638806,61.46810891
763.1013743,61.44559309
769.738868,61.41361568
776.3763617,61.3735082
783.0138554,61.32692758
789.6513491,61.27571746
796.2888428,61.22176292
802.9263365,61.16685341
809.5638302,61.11256425
816.2013239,61.06016191
822.8388176,61.01053406
829.4763113,60.96414276
836.113805,60.92099883
842.7512987,60.88065619
849.3887923,60.84222706
856.026286,60.80441947
862.6637797,60.76559898
869.3012734,60.72387424
875.9387671,60.67720271
882.5762608,60.62350949
889.2137545,60.56080921
895.8512482,60.48732102
902.4887419,60.40156863
909.1262356,60.30246124
915.7637293,60.18935562
922.401223,60.06210197
929.0387167,59.92107675
935.6762104,59.76720404
942.3137041,59.60196341
948.9511978,59.42737914
955.5886915,59.24598399
962.2261852,59.06075095
968.8636789,58.87498985
975.5011726,58.69221106
982.1386663,58.51596481
988.77616,58.34967021
995.4136537,58.19645121
1002.051147,58.05899635
1008.688641,57.93945568
1015.326135,57.83938167
1021.963628,57.75971368
1028.601122,57.700799
1035.238616,57.66243857
1041.87611,57.64394383
1048.513603,57.6441926
1055.151097,57.66167536
1061.788591,57.69452891
1068.426084,57.74055975
1075.063578,57.79726401
1081.701072,57.86185303
1088.338565,57.93129347
1094.976059,58.00236856
1101.613553,58.07176361
1108.251046,58.13617505
1114.88854,58.1924393
1121.526034,58.23767556
1128.163528,58.26943496
1134.801021,58.28584757
1141.438515,58.28575701
1148.076009,58.26883039
1154.713502,58.23562922
1161.350996,58.18762513
1167.98849,58.12714514
1174.625983,58.05723566
1181.263477,57.981443
1187.900971,57.90352174
1194.538465,57.82709711
1201.175958,57.75532065
1207.813452,57.69056536
1214.450946,57.63420411
1221.088439,57.58650321
1227.725933,57.54664446
1234.363427,57.51286866
1241.00092,57.48271709
1247.638414,57.4533364
1254.275908,57.42181026
1260.913401,57.38548271
1267.550895,57.34224472
1274.188389,57.29076094
1280.825883,57.23061969
1287.463376,57.1623941
1294.10087,57.08760788
1300.738364,57.00860654
1307.375857,56.92834401
1314.013351,56.85010584
1320.650845,56.77719988
1327.288338,56.71265169
1333.925832,56.65894215
1340.563326,56.61781781
1347.20082,56.59019203
1353.838313,56.57613987
1360.475807,56.57497563
1367.113301,56.58539203
1373.750794,56.6056349
1380.388288,56.63368805
1387.025782,56.66744649
1393.663275,56.70486269
1400.300769,56.74405688
1406.938263,56.78338855
1413.575756,56.82149134
1420.21325,56.85727689
1426.850744,56.88991558
1433.488238,56.91880306
1440.125731,56.943521
1446.763225,56.96379955
1453.400719,56.97948718
1460.038212,56.99053102
1466.675706,56.99696872
1473.3132,56.99892998
1479.950693,56.99664411
1486.588187,56.99044814
1493.225681,56.98078982
1499.863175,56.96822007
1506.500668,56.95337188
1513.138162,56.93692532
1519.775656,56.91956176
1526.413149,56.90191319
1533.050643,56.88451414
1539.688137,56.86776354
1546.32563,56.85190162
1552.963124,56.83700463
1559.600618,56.82299622
1566.238111,56.80967191
1572.875605,56.79673123
1579.513099,56.78381136
1586.150593,56.77051687
1592.788086,56.75644137
1599.42558,56.74117926
1606.063074,56.72432771
1612.700567,56.70548152
1619.338061,56.6842253
1625.975555,56.66012857
1632.613048,56.6327498
1639.250542,56.60165417
1645.888036,56.56644804
1652.52553,56.52682935
1659.163023,56.48264953
1665.800517,56.43397838
1672.438011,56.38116065
1679.075504,56.32485205
1685.712998,56.2660242
1692.350492,56.20593161
1698.987985,56.14603983
1705.625479,56.08791937
1712.262973,56.03311591
1718.900466,55.9830109
1725.53796,55.93868864
1732.175454,55.90082573
1738.812948,55.86961706
1745.450441,55.84474881
1752.087935,55.82542386
1758.725429,55.81043914
1765.362922,55.79830731
1772.000416,55.78740894
1778.63791,55.77615602
1785.275403,55.76314547
1791.912897,55.74728234
1798.550391,55.72785744
1805.187885,55.70457127
1811.825378,55.67750567
1818.462872,55.64705207
1825.100366,55.61381183
1831.737859,55.57848616
1838.375353,55.54177287
1845.012847,55.50428316
1851.65034,55.46648704
1858.287834,55.42869
1864.925328,55.39103954
1871.562821,55.35355628
1878.200315,55.3161827
1884.837809,55.27884186
1891.475303,55.24149814
1898.112796,55.20421248
1904.75029,55.16718461
1911.387784,55.13077492
1918.025277,55.09550008
1924.662771,55.06199805
1931.300265,55.03096324
1937.937758,55.00305818
1944.575252,54.97881506
1951.212746,54.95854508
1957.85024,54.94227374
1964.487733,54.92971467
1971.125227,54.92028429
1977.762721,54.91314922
1984.400214,54.90729091
1991.037708,54.90157066
1997.675202,54.8947826
2004.312695,54.88568971
2010.950189,54.8730463
2017.587683,54.85561639
2024.225176,54.83220075
2030.86267,54.80168501
2037.500164,54.76311654
2044.137658,54.71581016
2050.775151,54.65947083
2057.412645,54.59431008
2064.050139,54.52112442
2070.687632,54.4413042
2077.325126,54.35675379
2083.96262,54.26972564
2090.600113,54.18259598
2097.237607,54.09762684
2103.875101,54.01676138
2110.512595,53.94148676
2117.150088,53.87277754
2123.787582,53.81111213
2130.425076,53.75654151
2137.062569,53.70878581
2143.700063,53.66733686

==> highdim.csv <==
sample,prop,propsd,yaoli,yaolisd
100,0.015147357,0.003705493,0.017772452,0.00567735

==> lane2.csv <==
flow,speed,x_pred,y_prop,y_yaoli
499.995408,64.6,1427.890217,59.27790529,57.15526712
363.633024,62.9,1488.940709,59.05744403,56.85130957
386.360088,62.9,1635.911933,58.47660116,56.11957077
318.178896,61.1,307.8442682,63.61331589,62.73174022
159.089448,64,2142.905436,56.61760791,53.5953568
420.450684,63.4,1859.594737,57.65642335,55.00590116
363.633024,58.8,225.1638645,62.1162662,63.14338855
352.269492,57,1145.890491,60.55915561,58.55928442
579.540132,60.9,2009.942976,57.10514141,54.25734891
374.996556,60.9,347.7769936,63.4677858,62.53292358
363.633024,57.2,1296.382587,60.01070498,57.81001594
352.269492,58.6,1892.282236,57.53656808,54.84315698
363.633024,64.2,1704.438795,58.22533369,55.77838994
602.267196,60.7,375.5567675,63.3665457,62.39461393
511.35894,62.3,663.7340389,62.31631774,60.95983994
374.996556,60.9,277.5704436,63.30964824,62.88246722
727.266048,64.6,1417.982731,59.3136825,57.20459441
249.997704,62.8,245.8239782,63.4291898,63.04052619
522.722472,60.7,537.6319276,62.77588196,61.58767581
352.269492,62.1,165.5281856,62.24953311,63.44030205
477.268344,61.6,236.7246291,62.0657782,63.08582993
204.543576,62.4,291.8012257,63.25606212,62.81161515
306.815364,59.1,1966.724358,57.26361113,54.47252532
477.268344,62.8,2001.136812,57.13743097,54.30119295
499.995408,63.8,918.6510592,61.38730283,59.69066173
613.630728,59.9,773.904981,61.91481278,60.411322
488.631876,61.5,1507.355775,58.99094484,56.75962483
363.633024,58.7,383.8122209,63.33645968,62.35351177
420.450684,58.8,1447.362887,59.20758695,57.0583168
772.720176,61.4,177.3749207,62.19814116,63.38131964
590.903664,62.1,469.8899569,63.02275955,61.92494883
420.450684,62.6,1719.55333,58.16991322,55.70313785
624.99426,62.6,1941.444743,57.3563039,54.5983872
670.448388,63.6,228.6561274,62.10101484,63.12600131
715.902516,60.7,1421.362621,59.30147728,57.18776665
920.446093,58.8,476.3479415,62.99922419,61.89279588
477.268344,65,2014.885861,57.08701733,54.23273933
465.904812,62.5,1483.249425,59.077996,56.87964527
318.178896,61.4,504.8016619,62.89552798,61.7511308
897.719029,60.7,594.8805734,62.56724605,61.30264685
579.540132,61.6,212.7182992,62.14985687,63.2053524
386.360088,62.1,1369.063167,59.7149461,57.44815462
749.993112,64.3,1342.696849,59.84191814,57.57942697
613.630728,57.9,1958.574836,57.29349298,54.51310007
670.448388,59.4,1170.466613,60.46959085,58.43692508
624.99426,62.1,2115.011744,56.71988572,53.73423362
681.81192,63.5,1616.561791,58.54755233,56.21591105
806.810772,61.4,1137.035791,60.59142552,58.60337011
568.1766,60.3,794.1107587,61.84117521,60.31072168
829.537836,57.8,1687.084175,58.28896788,55.86479494
761.356644,64.2,650.8593763,62.36323792,61.02394017
522.722472,62.9,2044.151983,56.97970723,54.08702946
818.174304,63,455.0186592,63.07695624,61.99898989
852.264901,61.1,1887.584565,57.55379303,54.86654569
681.81192,63.2,717.1234162,62.12174647,60.69402546
715.902516,64.3,659.2262843,62.33274572,60.9822831
920.446093,63.2,1103.663796,60.71304581,58.76952225
784.083708,62.4,809.5610256,61.78486855,60.23379805
749.993112,63.4,908.1859614,61.42544164,59.74276525
738.62958,58.7,1068.086936,60.84270146,58.94665195
738.62958,58.9,240.5997146,62.04885498,63.0665367
749.993112,59.5,940.4647603,61.30780538,59.5820559
602.267196,61.2,1562.690592,58.79112363,56.48412442
897.719029,63.1,1049.210724,60.91149358,59.04063264
909.082561,63.9,1536.370523,58.88616882,56.6151665
738.62958,63.9,1235.281863,60.23337934,58.11422359
749.993112,64.1,233.2133946,62.08111241,63.10331163
681.81192,60.8,2072.894192,56.87431816,53.94392805
909.082561,60.6,1659.552468,58.3899184,56.00186952
749.993112,61.6,220.656462,62.13595087,63.16582996
943.173157,63.4,1121.741753,60.64716283,58.6795159
840.901368,62.4,252.1589807,63.4053353,63.00898555
681.81192,62,1541.76235,58.86669823,56.58832173
988.627285,64.2,757.0372339,61.97628529,60.49530296
568.1766,61.9,962.3115046,61.2281875,59.47328556
931.809625,61.4,853.2520998,61.6256416,60.01626939
931.809625,62,1227.220681,60.26275736,58.15435851
772.720176,64,1692.364519,58.26960645,55.83850522
840.901368,62.8,183.9545862,62.16959813,63.34856087
886.355497,59.8,1670.68026,58.34911612,55.94646659
1034.081413,60.7,1494.953279,59.03573186,56.82137424
818.174304,61,2041.521551,56.98935224,54.10012583
840.901368,59.5,923.1684902,61.37083959,59.66817039
852.264901,63.2,1139.35769,60.58296363,58.59180986
886.355497,62.8,767.902783,61.93668708,60.44120568
749.993112,66.2,489.0269783,62.95301694,61.82966963
999.990817,63.4,1928.720891,57.40295845,54.66173658
1272.715585,57,1192.652324,60.38873765,58.32646709
806.810772,61,738.8846779,62.04244013,60.58568072
772.720176,63.3,1250.841814,60.17667294,58.03675386
954.536689,60.5,2054.053498,56.94340134,54.0377319
840.901368,62.2,1492.349067,59.04513601,56.83434007
1045.444945,60.4,2020.987912,57.06464294,54.2023585
1011.354349,58.8,2092.843063,56.80117163,53.84460682
704.538984,62.3,1910.593625,57.46942571,54.75198842
761.356644,61.5,2038.149418,57.00171684,54.11691497
829.537836,57.9,1574.417445,58.74877644,56.42573888
988.627285,62.8,1372.7795,59.70159533,57.42965178
1147.716733,60.7,982.1484819,61.15589399,59.37452143
999.990817,60.1,1863.468488,57.64221946,54.98661457
1022.717881,61.1,1455.782389,59.17718303,57.01639787
931.809625,62.6,1706.669209,58.21715543,55.76728518
1068.172009,63.1,805.3477558,61.80022331,60.25477504
534.086004,63.2,1135.23169,60.59800035,58.61235234
1136.353201,61.2,837.9700746,61.68133513,60.09235538
1170.443797,60,594.2930748,62.56938711,61.30557188
818.174304,59.9,992.4721233,61.1182707,59.32312219
954.536689,62.8,1902.967507,57.4973884,54.78995726
1124.989669,62.3,1694.459763,58.26192381,55.82807345
806.810772,63.6,1714.828975,58.18723601,55.72665942
931.809625,61.4,1852.360486,57.68294918,55.04191897
840.901368,58.7,2054.718205,56.94096406,54.03442247
840.901368,62.3,1070.959749,60.83223184,58.93234881
1045.444945,57.1,1605.040541,58.5897973,56.27327293
784.083708,64,1202.21518,60.35388695,58.27885564
886.355497,61.6,249.6056624,63.41494983,63.02169798
704.538984,59.2,1140.76189,60.57784619,58.58481864
1147.716733,60.7,1525.78881,58.92438075,56.66785062
943.173157,61.3,1212.928165,60.31484475,58.22551795
965.900221,51.6,1396.302416,59.61709024,57.31253614
1204.534393,61.6,654.2286132,62.35095914,61.00716545
1011.354349,61,844.4997617,61.65753846,60.05984544
829.537836,61.1,679.4895163,62.25889877,60.88139673
1272.715585,59.2,1418.127289,59.31316049,57.20387469
829.537836,61.6,1879.156797,57.58469513,54.90850577
1056.808477,58.8,1978.950617,57.2187811,54.41165334
670.448388,59.4,559.8506702,62.69490838,61.47705337
1045.444945,60.1,2084.888551,56.83033844,53.88421066
965.900221,60.1,1001.79992,61.08427665,59.27668105
965.900221,57.5,902.6796605,61.4455087,59.77017997
1068.172009,62,624.791901,62.45823775,61.15372465
1386.350905,59.3,443.5796628,63.11864431,62.05594225
806.810772,61.5,237.4508566,62.06260662,63.0822142
1113.626137,59,1686.530134,58.29099939,55.8675534
1420.441501,53.8,1701.21231,58.23716424,55.79445393
988.627285,60,204.9595891,62.18365918,63.24398139
806.810772,60.5,932.2928613,61.3375869,59.62274207
1068.172009,62.2,437.0148794,63.14256888,62.08862692
1318.169713,62.2,543.4777482,62.75457756,61.5585707
1238.624989,60.2,1830.007755,57.76490994,55.15320851
1090.899073,61.4,1523.83996,58.93141831,56.67755354
1204.534393,61.3,709.4575261,62.1496839,60.73219231
965.900221,60.7,448.7448206,63.0998205,62.03022602
1147.716733,60.3,1010.379685,61.05300871,59.23396421
1170.443797,60.8,1895.851401,57.52348103,54.82538686
874.991965,64.6,1255.872098,60.15834066,58.01170914
1045.444945,59,1964.721275,57.27095583,54.48249824
1090.899073,62.3,1792.430262,57.90269535,55.34029894
920.446093,61.6,228.6979917,62.10083201,63.12579287
977.263753,61.2,1309.220482,59.96391879,57.74609876
1136.353201,60.8,1715.031979,58.18649166,55.72564871
1340.896777,61.3,473.759661,63.00865688,61.90568239
1272.715585,61.1,959.73878,61.23756349,59.48609462
1284.079117,60.6,1161.841071,60.50102561,58.47986983
1272.715585,55.7,159.2677866,62.27669114,63.47147126
1227.261457,59.1,1282.272837,60.06212629,57.88026541
1579.530949,60.1,348.4824798,63.46521474,62.52941111
920.446093,59.8,1017.197597,61.02816163,59.20001925
1295.442649,60.5,2050.44021,56.95665019,54.0557217
818.174304,59.3,280.3506894,63.2991792,62.86862496
1136.353201,59.7,2092.268545,56.80327821,53.84746722
1113.626137,59.1,2075.938844,56.86315433,53.92876937
1295.442649,61,918.8367999,61.38662592,59.68973697
1363.623841,56.3,2078.14279,56.85507313,53.91779639
1340.896777,60.3,2000.152958,57.14103847,54.30609135
1261.352053,60.7,1954.132974,57.30977996,54.53521517
1249.988521,60.2,1685.337776,58.29537141,55.8734899
1477.259161,59.1,1207.975851,60.33289287,58.25017447
1136.353201,61.2,1637.556759,58.47057008,56.11138153
1545.440353,61.4,563.3745998,62.68206584,61.45950847
1079.535541,61.1,432.1549224,63.16028042,62.11282363
1340.896777,60.2,1807.208036,57.84850968,55.26672352
1431.805033,61.3,1078.245303,60.8056805,58.89607557
1147.716733,61.9,1196.488031,60.37475887,58.30736991
1431.805033,59.3,1675.096918,58.33292156,55.92447697
1477.259161,59.2,1522.697727,58.93554306,56.68324048
1636.348609,60.7,251.5239901,63.40772636,63.01214703
1409.077969,56.1,2116.56896,56.71417587,53.72648057
840.901368,62.2,327.6090463,63.54128549,62.63333555
1965.891037,56.7,882.3259805,61.51968528,59.87151666
1193.170861,58.8,493.1897545,62.9378462,61.80894404
954.536689,60.3,930.1566217,61.34537217,59.63337796
1522.713289,61.6,1233.445636,60.24007125,58.12336577
1170.443797,61.5,770.3688872,61.92769966,60.42892746
1420.441501,59.1,1975.588055,57.23111061,54.42839483
1363.623841,58.9,1049.964273,60.90874736,59.03688087
1397.714437,60.3,1379.789812,59.67641108,57.39474892
999.990817,58.7,167.9612832,62.23897816,63.42818816
1318.169713,58.5,1669.811404,58.35230196,55.95079244
1636.348609,61.8,608.4168969,62.51791452,61.23525235
1806.801589,61,1318.292108,59.93085832,57.70093304
1136.353201,60.6,819.0775472,61.75018671,60.1864173
1409.077969,59.6,270.1941406,63.33742376,62.91919228
1261.352053,61.1,698.6543067,62.18905496,60.78597927
1329.533245,60.4,2089.335551,56.81403263,53.86206999
1727.256865,57.1,2079.507571,56.85006888,53.91100143
1261.352053,59.7,342.7015021,63.48628282,62.55819338
1602.258013,57.7,314.0124873,63.59083654,62.70102995
1363.623841,60.6,673.2413148,62.2816696,60.91250521
1284.079117,57.7,2018.376626,57.07421774,54.21535954
1579.530949,57.2,1595.489891,58.6726811,56.32082361
1545.440353,56.4,1793.894252,57.89732734,55.33301005
1181.807329,57.4,2047.857972,56.96611848,54.06857812
1352.260309,55.7,782.0064913,61.88528778,60.37098628
1693.166269,55.2,440.9212919,63.12833243,62.06917772
1727.256865,55.6,286.1121859,63.27748424,62.83993968
1818.165121,57.7,1020.709993,61.01536113,59.18253178
1420.441501,56,1751.650398,58.05222289,55.54333331
1284.079117,60.2,1907.086335,57.48228589,54.76945048
1681.802737,56.5,870.2849993,61.56356721,59.93146617
1784.074525,57.1,1615.466287,58.55156922,56.22136534
1329.533245,56.7,1728.196056,58.13822294,55.66010754
1170.443797,61.1,1177.53223,60.44384104,58.40174686
1704.529801,59,1947.675736,57.33345672,54.56736439
1818.165121,56.7,631.8970131,62.43234401,61.11834979
1477.259161,58.2,1036.534868,60.95768924,59.10374305
1318.169713,60,300.6356561,63.222796,62.76763038
1590.894481,58.9,2069.057908,56.88838466,53.9630281
1454.532097,59.7,590.9106344,62.58171402,61.32241234
1431.805033,54.6,1815.503553,57.81809251,55.22542188
1920.436909,57.5,1175.156458,60.45249926,58.41357533
1556.803885,49.2,1703.839581,58.22753083,55.7813733
1295.442649,60.7,1803.395389,57.86248952,55.28570589
1874.982781,56.2,762.7348887,61.95552086,60.46693554
1352.260309,59.5,270.0408785,63.33800087,62.91995534
1613.621545,57,1037.059053,60.95577891,59.10113325
1181.807329,56.8,1274.984905,60.0886863,57.9165505
1874.982781,51,1322.567909,59.91527568,57.67964473
1340.896777,60,812.8399286,61.77291897,60.21747309
1249.988521,60,982.8689006,61.15326851,59.37093461
1454.532097,62,1418.517588,59.31175106,57.20193147
1568.167417,61.6,741.7670342,62.03193572,60.57133007
1602.258013,60.3,829.8709723,61.71085135,60.1326791
1488.622693,58.8,901.4419075,61.45001955,59.77634248
1147.716733,60.9,947.9640094,61.28047525,59.54471872
1397.714437,59.3,948.0306175,61.28023251,59.54438709
1897.709845,58.5,914.8679939,61.40108976,59.70949682
1784.074525,54.9,2059.561836,56.92320392,54.01030705
1170.443797,59.5,1179.109787,60.43809182,58.39389253
1909.073377,56.9,749.9003257,62.00229491,60.53083613
1602.258013,60.7,1040.516783,60.94317762,59.08391793
1602.258013,57,1958.802844,57.29265695,54.51196487
1568.167417,58.9,578.7065807,62.62619025,61.38317376
1284.079117,58.6,1561.841402,58.79419017,56.48835236
1602.258013,58.3,2025.381277,57.04853378,54.18048486
1386.350905,58.7,1550.788379,58.83410407,56.54338303
1511.349757,60.4,1764.763823,58.00413989,55.47804432
1795.438057,54,162.0396276,62.26466671,63.45767084
1090.899073,57.9,1488.751987,59.05812553,56.85224917
2056.799293,59.8,418.7947787,63.20896988,62.17934097
1806.801589,55.7,354.4187208,63.44358081,62.49985582
1272.715585,57.3,956.5782975,61.2490815,59.50182999
1545.440353,56.8,2140.32952,56.62705302,53.60818174
1056.808477,57.2,693.4742617,62.20793302,60.81176962
1499.986225,57.5,1917.717139,57.44330591,54.71652195
1068.172009,59.4,834.346649,61.69454027,60.11039565
1579.530949,58.9,1437.249523,59.24410762,57.1086691
1159.080265,53.8,1054.519682,60.89214572,59.01420045
1522.713289,61.2,416.8810949,63.21594408,62.1888688
1181.807329,55.7,1087.795445,60.77087614,58.84852743
1613.621545,53.1,1370.282451,59.71056587,57.44208406
1329.533245,53.2,1067.264928,60.84569717,58.95074455
1374.987373,51.5,1244.145125,60.20107823,58.07009527
1715.893333,51.9,2002.366701,57.13292134,54.29506959
1806.801589,49.9,874.9297545,61.54663995,59.90834091
1227.261457,54.8,721.77815,62.10478285,60.67085052
1874.982781,54,1003.250573,61.07898991,59.26945855
1579.530949,55.7,1451.328989,59.19326483,57.0385704
1806.801589,54.2,1043.383122,60.93273159,59.06964704
1852.255717,52.2,1355.14331,59.7649526,57.51745866
1761.347461,53.3,221.78396,62.13102687,63.16021638
1681.802737,52.7,2003.275117,57.12959045,54.29054678
1409.077969,55.4,1680.961962,58.3114162,55.89527616
1886.346313,52.6,245.2512415,63.43134644,63.04337773
1715.893333,55.9,1712.646159,58.19523975,55.7375272
1306.806181,55,1843.187768,57.71658278,55.087588
1818.165121,56.1,2013.872501,57.09073301,54.23778463
1386.350905,56.5,1917.983824,57.44232806,54.71519418
1556.803885,56.1,321.1063404,63.56498384,62.66571115
1636.348609,54.4,1772.258073,57.97666072,55.44073203
1772.710993,50.4,1271.314884,60.10206126,57.93482275
1761.347461,54.1,867.9547982,61.57205935,59.94306775
1556.803885,56.4,1426.65321,59.28237228,57.16142592
1397.714437,56.4,615.2079765,62.49316523,61.20144099
1590.894481,56.5,2073.893305,56.87065471,53.93895368
1727.256865,57.9,1064.706448,60.85502125,58.96348268
1295.442649,60.4,1728.199493,58.13821033,55.66009043
1431.805033,57.2,964.6259821,61.21975266,59.46176227
1420.441501,60.5,609.9382093,62.51237027,61.22767805
1170.443797,60.1,1691.17891,58.27395372,55.84440812
1477.259161,57.9,1131.602035,60.6112282,58.63042363
1636.348609,59.1,1643.858175,58.44746467,56.0800081
1363.623841,58.5,1125.602104,60.63309424,58.66029602
1784.074525,56.5,382.6006548,63.34087509,62.3595439
1056.808477,58.4,1433.55134,59.25746223,57.12708158
1420.441501,59.3,1014.82783,61.03679797,59.21181783
1159.080265,60.3,482.9314838,62.97523125,61.86001781
1340.896777,53.9,239.3450476,62.05433434,63.07278342
1852.255717,52.1,1903.622993,57.49498492,54.78669373
1715.893333,56.3,661.0112937,62.32624046,60.97339591
1965.891037,53.7,,,
1886.346313,51.6,,,
1647.712141,54.2,,,
1556.803885,58.5,,,
1784.074525,54,,,
1443.168565,59,,,
1681.802737,57.7,,,
1772.710993,56.1,,,
1624.985077,56.6,,,
1227.261457,59.7,,,
1761.347461,56.8,,,
1670.439205,54.8,,,
1852.255717,56.4,,,
1556.803885,54.8,,,
1499.986225,52.3,,,
1852.255717,54.9,,,
1738.620397,56.1,,,
1511.349757,57.8,,,
1659.075673,54.6,,,
1738.620397,47.2,,,
1727.256865,42.7,,,
1715.893333,43.3,,,
1602.258013,40.7,,,
1647.712141,37.3,,,
1943.163973,37.4,,,
1477.259161,40.8,,,
1499.986225,48,,,
1749.983929,49.1,,,
1681.802737,50.4,,,
1863.619249,47.2,,,
2079.526357,43.3,,,
1624.985077,42,,,
1897.709845,42.5,,,
1840.892185,43.5,,,
1988.618101,46.8,,,
1727.256865,49.5,,,
1727.256865,53.4,,,
1340.896777,54.4,,,
1863.619249,52.8,,,
1806.801589,52.1,,,
2113.616953,47.9,,,
1829.528653,43.7,,,
1613.621545,46.8,,,
1749.983929,42.7,,,
1806.801589,44.4,,,
1818.165121,47.1,,,
1863.619249,48.9,,,
1749.983929,46.9,,,
2022.708697,45.2,,,
1659.075673,46.6,,,
2011.345165,50.9,,,
1704.529801,49,,,
1965.891037,55,,,
1613.621545,53.4,,,
1181.807329,60,,,
1795.438057,55.5,,,
1420.441501,58,,,
1624.985077,54.5,,,
1818.165121,48.1,,,
1590.894481,47.1,,,
1556.803885,55.7,,,
1818.165121,56.4,,,
1579.530949,57.6,,,
1056.808477,60.6,,,
1454.532097,58.2,,,
1363.623841,57.2,,,
1329.533245,57.1,,,
1511.349757,59.7,,,
1215.897925,57.1,,,
1443.168565,59.3,,,
1874.982781,57.6,,,
1624.985077,56.3,,,
1465.895629,56.4,,,
1568.167417,57.8,,,
1454.532097,52.2,,,
1363.623841,61.3,,,
1545.440353,51.6,,,
1306.806181,56.1,,,
2136.344017,53.7,,,
1215.897925,60,,,
1852.255717,56,,,
1511.349757,55.9,,,
1840.892185,56,,,
1204.534393,54.2,,,
1443.168565,58.8,,,
1647.712141,54.5,,,
1329.533245,59,,,
931.809625,58.1,,,
1306.806181,59.8,,,
2045.435761,53.8,,,
1454.532097,53.5,,,
1670.439205,54.9,,,
1727.256865,57.4,,,
1295.442649,59,,,
1647.712141,57.4,,,
1488.622693,55,,,
1659.075673,57.6,,,
1295.442649,52.1,,,
1522.713289,55.1,,,
1534.076821,56.4,,,
1772.710993,57.4,,,
1636.348609,57.2,,,
1545.440353,56.6,,,
1443.168565,62.2,,,
1909.073377,56.3,,,
1613.621545,56.7,,,
1738.620397,59.2,,,
1374.987373,58,,,
1465.895629,58.3,,,
1590.894481,58.1,,,
1227.261457,61.2,,,
1795.438057,55.2,,,
1499.986225,59.9,,,
1704.529801,56.2,,,
1352.260309,59,,,
1477.259161,59.4,,,
1499.986225,60.7,,,
1215.897925,59.7,,,
1602.258013,59.8,,,
1511.349757,58.1,,,
1443.168565,58.4,,,
1636.348609,56.2,,,
1534.076821,54.7,,,
1499.986225,56.8,,,
1522.713289,59.3,,,
1397.714437,59.3,,,
1590.894481,56.6,,,
1556.803885,56.9,,,
1477.259161,55,,,
1795.438057,52.1,,,
1568.167417,39.7,,,
1465.895629,40.5,,,
1227.261457,38.6,,,
1318.169713,33.3,,,
1318.169713,20.3,,,
1227.261457,22,,,
1204.534393,25.2,,,
1306.806181,26.8,,,
1454.532097,33,,,
1568.167417,36.7,,,
1727.256865,39.5,,,
1511.349757,34.2,,,
1079.535541,20.6,,,
1443.168565,19.1,,,
1204.534393,15.7,,,
1022.717881,11.8,,,
988.627285,10.3,,,
1124.989669,12,,,
1227.261457,21.9,,,
1397.714437,26.9,,,
1499.986225,29.1,,,
1443.168565,32.1,,,
1454.532097,33.1,,,
1340.896777,21.2,,,
1034.081413,24.1,,,
1454.532097,27.5,,,
1397.714437,34.5,,,
1431.805033,39.5,,,
1386.350905,33.3,,,
1363.623841,26,,,
1249.988521,28.9,,,
1352.260309,24.2,,,
1124.989669,14.6,,,
1079.535541,12.1,,,
1363.623841,21.2,,,
1102.262605,15.8,,,
1193.170861,13,,,
1022.717881,14.2,,,
1340.896777,19.1,,,
1079.535541,13.7,,,
988.627285,12.2,,,
1227.261457,27.1,,,
1431.805033,31.1,,,
1284.079117,33.6,,,
1556.803885,30.9,,,
1556.803885,30.3,,,
1511.349757,31.3,,,
1318.169713,29.5,,,
1727.256865,32.3,,,
1374.987373,31.8,,,
1636.348609,37.9,,,
1397.714437,36.9,,,
1363.623841,39.9,,,
1522.713289,37.4,,,
1715.893333,36.9,,,
1636.348609,38.7,,,
1613.621545,37.1,,,
1522.713289,38.4,,,
1420.441501,40.3,,,
1897.709845,42.5,,,
1318.169713,44.8,,,
1397.714437,54.6,,,
1431.805033,54.1,,,
1249.988521,54.8,,,
1374.987373,54,,,
1568.167417,52.1,,,
1806.801589,52.3,,,
1420.441501,53.7,,,
1420.441501,54.9,,,
1670.439205,53.8,,,
1659.075673,53,,,
1681.802737,51.6,,,
1761.347461,50.8,,,
1499.986225,54.9,,,
1693.166269,52.4,,,
1693.166269,55.7,,,
1488.622693,55,,,
1340.896777,46.6,,,
1579.530949,56.8,,,
1409.077969,58.6,,,
897.719029,63.4,,,
943.173157,55.8,,,
1738.620397,55.6,,,
1318.169713,59.6,,,
1306.806181,60,,,
1545.440353,50.6,,,
1397.714437,54.1,,,
988.627285,61.9,,,
1340.896777,59.9,,,
1181.807329,58.8,,,
1352.260309,54.7,,,
1306.806181,57.3,,,
1386.350905,59.3,,,
1499.986225,58.3,,,
1159.080265,57.7,,,
1431.805033,59.2,,,
1306.806181,59.5,,,
1534.076821,58.7,,,
1147.716733,61.8,,,
1102.262605,59.7,,,
1420.441501,59.4,,,
693.175452,62.6,,,
1431.805033,60.2,,,
1488.622693,57.9,,,
1386.350905,58.1,,,
1477.259161,55,,,
1454.532097,59.7,,,
1556.803885,59,,,
1124.989669,57.5,,,
1477.259161,61.1,,,
1215.897925,61.1,,,
1079.535541,51.8,,,
1295.442649,55.8,,,
1386.350905,57.5,,,
988.627285,58.4,,,
852.264901,61,,,
1261.352053,58.9,,,
1284.079117,54.7,,,
1261.352053,51.4,,,
1170.443797,61.2,,,
1113.626137,62,,,
1102.262605,62.1,,,
1306.806181,59.5,,,
1409.077969,61.9,,,
1477.259161,60.1,,,
1204.534393,60.1,,,
1249.988521,60.2,,,
1056.808477,60.3,,,
1465.895629,60.2,,,
1624.985077,57.1,,,
1249.988521,58,,,
1431.805033,59.7,,,
1772.710993,55.6,,,
1363.623841,56,,,
1204.534393,57,,,
1113.626137,58,,,
1840.892185,58.1,,,
1249.988521,60.3,,,
920.446093,60,,,
1227.261457,59.2,,,
1681.802737,58.2,,,
1034.081413,63.8,,,
1386.350905,63.7,,,
738.62958,62.1,,,
1238.624989,59.3,,,
1261.352053,55.3,,,
1170.443797,56.2,,,
897.719029,59.9,,,
1374.987373,61.1,,,
1090.899073,60.3,,,
909.082561,59.7,,,
1193.170861,59.8,,,
1545.440353,60.9,,,
1306.806181,51.7,,,
1374.987373,58.2,,,
1284.079117,59.3,,,
1215.897925,57.6,,,
1215.897925,60.9,,,
1352.260309,59.6,,,
1022.717881,58.8,,,
1045.444945,60.8,,,
1113.626137,62.2,,,
1443.168565,60.7,,,
1238.624989,58.7,,,
806.810772,66.6,,,
943.173157,59.4,,,
1113.626137,61.7,,,
1386.350905,58.7,,,
1261.352053,59,,,
1147.992383,57.6,,,
937.136639,60.1,,,
1581.418079,60.3,,,
1382.276543,58.7,,,
1007.421887,61.9,,,
1265.134463,61.2,,,
1499.418623,56.6,,,
1265.134463,59.8,,,
1112.849759,62.3,,,
1663.417535,57.8,,,
1382.276543,61.2,,,
1452.561791,60.7,,,
1171.420799,60.8,,,
1604.846495,61,,,
866.851391,59.2,,,
1347.133919,57.1,,,
1417.419167,59.8,,,
1147.992383,60,,,
1663.417535,62.1,,,
1452.561791,59.8,,,
1089.421343,59.6,,,
1347.133919,61.3,,,
1522.847039,62,,,
1593.132287,57.9,,,
1007.421887,58.7,,,
1253.420255,62.1,,,
1358.848127,56.9,,,
1101.135551,59,,,
1112.849759,59.8,,,
1159.706591,60.8,,,
1452.561791,60.3,,,
1475.990207,61.1,,,
1557.989663,60.7,,,
1639.989119,59.3,,,
1229.991839,57.6,,,
1487.704415,61,,,
1534.561247,59.1,,,
1393.990751,62.7,,,
1077.707135,60.3,,,
1241.706047,62.2,,,
1663.417535,58.1,,,
1147.992383,56.8,,,
1382.276543,56.2,,,
1347.133919,60.4,,,
1171.420799,59.3,,,
1897.701695,58.1,,,
1265.134463,59.3,,,
1241.706047,62.9,,,
1335.419711,64.7,,,
1253.420255,58.8,,,
1382.276543,55.1,,,
1136.278175,60.9,,,
1417.419167,59.8,,,
1089.421343,58.6,,,
1546.275455,57.2,,,
1686.845951,61.5,,,
1745.416991,59,,,
1417.419167,54.8,,,
1628.274911,58.6,,,
1616.560703,60.6,,,
1710.274367,60.3,,,
995.707679,59.8,,,
1663.417535,62.4,,,
1557.989663,59.1,,,
1229.991839,57.1,,,
1628.274911,58.6,,,
1229.991839,61.8,,,
1323.705503,61.4,,,
1300.277087,59.6,,,
1335.419711,62.6,,,
1499.418623,59.3,,,
1475.990207,60.6,,,
1077.707135,60.6,,,
1429.133375,58.8,,,
1511.132831,61.8,,,
1757.131199,61.3,,,
1124.563967,60.6,,,
1393.990751,59.9,,,
1745.416991,58.2,,,
1171.420799,60.5,,,
1698.560159,61.7,,,
1405.704959,61.6,,,
1253.420255,58.3,,,
1522.847039,59.4,,,
1628.274911,57.2,,,
1300.277087,61.3,,,
1499.418623,60.7,,,
1101.135551,62,,,
1300.277087,60.2,,,
1616.560703,60.2,,,
1815.702239,57.1,,,
1417.419167,60.4,,,
1440.847583,60.2,,,
1253.420255,62.3,,,
1417.419167,59.7,,,
972.279263,61.7,,,
1991.415359,57.5,,,
1429.133375,59.6,,,
1909.415903,56.1,,,
2026.557983,57.4,,,
1124.563967,61.6,,,
1604.846495,62.7,,,
784.851935,63.1,,,
1862.559071,61,,,
1370.562335,63.9,,,
1147.992383,55.4,,,
1733.702783,50.3,,,
1429.133375,58.6,,,
1382.276543,62.9,,,
1159.706591,60.7,,,
1546.275455,59.4,,,
1452.561791,60.1,,,
1522.847039,56.9,,,
1288.562879,57.4,,,
1604.846495,59.5,,,
1499.418623,59.2,,,
1452.561791,61.9,,,
1464.275999,58.4,,,
1534.561247,59.1,,,
1651.703327,60.2,,,
1147.992383,59.8,,,
1546.275455,57,,,
1569.703871,59.7,,,
1874.273279,61,,,
1229.991839,61.2,,,
1077.707135,60.9,,,
1651.703327,55.2,,,
1265.134463,58.4,,,
1511.132831,61.2,,,
960.565055,60.2,,,
1991.415359,56.5,,,
1511.132831,60.4,,,
1370.562335,56.7,,,
2108.557439,56.4,,,
1581.418079,54,,,
1991.415359,59.8,,,
1194.849215,60.2,,,
1288.562879,59.7,,,
1663.417535,60.3,,,
1499.418623,55.7,,,
1815.702239,55.5,,,
1417.419167,58,,,
1698.560159,58.8,,,
1452.561791,57.7,,,
1909.415903,56.8,,,
1827.416447,56.1,,,
2096.843231,57.5,,,
1651.703327,58.8,,,
1276.848671,61.2,,,
1136.278175,59.6,,,
1440.847583,58,,,
1171.420799,61.3,,,
1616.560703,58.1,,,
1323.705503,60.8,,,
1850.844863,58.6,,,
1651.703327,52,,,
1475.990207,60.3,,,
1874.273279,59,,,
2108.557439,56.4,,,
1628.274911,57.7,,,
1792.273823,57.9,,,
1932.844319,54.7,,,
1698.560159,55.7,,,
1780.559615,59.7,,,
1839.130655,57.1,,,
1089.421343,62.5,,,
1347.133919,59.6,,,
1616.560703,57.5,,,
1604.846495,56.4,,,
1956.272735,55.7,,,
1815.702239,61.4,,,
1300.277087,62.1,,,
1030.850303,60.1,,,
1874.273279,57.5,,,
1452.561791,60.4,,,
1839.130655,60.7,,,
1417.419167,60,,,
1323.705503,57.9,,,
1616.560703,57.5,,,
1475.990207,58.2,,,
2108.557439,53.9,,,
1347.133919,52.9,,,
1593.132287,57.5,,,
1124.563967,59.4,,,
1557.989663,59.3,,,
1616.560703,60.1,,,
1616.560703,56,,,
1803.988031,58.1,,,
1417.419167,61,,,
1487.704415,57.2,,,
1839.130655,52.9,,,
1639.989119,57.2,,,
2026.557983,54.4,,,
1557.989663,57.6,,,
1651.703327,57.6,,,
1335.419711,57.6,,,
1885.987487,56.3,,,
1827.416447,58.5,,,
1370.562335,63.1,,,
1780.559615,59.3,,,
1522.847039,56.4,,,
1956.272735,55.2,,,
1710.274367,57.6,,,
1686.845951,58.9,,,
1557.989663,57.9,,,
1429.133375,57.1,,,
1604.846495,59.3,,,
1803.988031,57.2,,,
1710.274367,56.5,,,
1768.845407,57.4,,,
1499.418623,57.7,,,
1710.274367,50.9,,,
1358.848127,54.7,,,
1593.132287,58.4,,,
1698.560159,57.3,,,
1686.845951,59.2,,,
1042.564511,60.3,,,
2014.843775,58.7,,,
1616.560703,58.8,,,
1241.706047,58.9,,,
1358.848127,60.1,,,
1382.276543,58.4,,,
1686.845951,54.9,,,
1909.415903,57,,,
1991.415359,53.9,,,
1440.847583,59.6,,,
1218.277631,60.4,,,
1405.704959,60.5,,,
1393.990751,60.4,,,
1429.133375,57.2,,,
1850.844863,56,,,
1757.131199,56,,,
1522.847039,59.1,,,
1686.845951,57.1,,,
1897.701695,57.9,,,
1639.989119,60.6,,,
1347.133919,58,,,
1604.846495,57.9,,,
1839.130655,54.1,,,
1686.845951,56.8,,,
1639.989119,58,,,
1522.847039,58.5,,,
1616.560703,58.4,,,
1686.845951,58.9,,,
1557.989663,62.3,,,
1675.131743,59,,,
1710.274367,51.7,,,
1440.847583,59.9,,,
2143.700063,53.2,,,
1651.703327,59.4,,,
1265.134463,61.5,,,
1546.275455,61.9,,,
1757.131199,54.7,,,
1967.986943,57.4,,,
1534.561247,59.3,,,
2049.986399,60,,,
1464.275999,62,,,
1710.274367,55.9,,,
1651.703327,60.3,,,
2026.557983,57.8,,,
1780.559615,59.4,,,
1464.275999,60.5,,,
1358.848127,58.9,,,
1815.702239,58.9,,,
1792.273823,56,,,
1721.988575,58.2,,,
1522.847039,58.1,,,
1546.275455,55.5,,,
1675.131743,57.8,,,
1452.561791,58.7,,,
1604.846495,56.8,,,
1569.703871,58.7,,,
1792.273823,58.6,,,
1909.415903,54.2,,,
1991.415359,52.8,,,
1593.132287,56.7,,,
1710.274367,56.6,,,
1335.419711,60,,,
1604.846495,58.4,,,
1487.704415,60.1,,,
1464.275999,59.8,,,
1604.846495,57.9,,,
1452.561791,60.7,,,
1370.562335,59.6,,,
1639.989119,59.1,,,
1850.844863,58.8,,,
1171.420799,59.9,,,
1557.989663,61.1,,,
1686.845951,59.3,,,
1206.563423,58.8,,,
1839.130655,53,,,
1721.988575,56.9,,,
1757.131199,58.5,,,
1370.562335,60,,,
1440.847583,58,,,
1557.989663,58.1,,,
1288.562879,61.1,,,
1276.848671,61.2,,,
1393.990751,60.1,,,
1546.275455,60,,,
1440.847583,61.2,,,
1616.560703,58.8,,,
1850.844863,56.8,,,
1581.418079,57.5,,,
1628.274911,59.8,,,
1745.416991,58.7,,,
1862.559071,57.4,,,
1721.988575,60.1,,,
1475.990207,59.6,,,
1452.561791,58,,,
1499.418623,61,,,
1487.704415,56.4,,,
1604.846495,58.4,,,
1593.132287,59.8,,,
1546.275455,60.1,,,
1686.845951,60,,,
1265.134463,61.2,,,
1440.847583,60.6,,,
1698.560159,60.7,,,
1780.559615,61.9,,,
1721.988575,59.2,,,
1757.131199,59.8,,,
1757.131199,59.2,,,
1440.847583,59.4,,,
1475.990207,61.1,,,
1581.418079,56,,,
1581.418079,59.2,,,
1604.846495,57.6,,,
1546.275455,59.1,,,
1956.272735,56.7,,,
1593.132287,59.1,,,
1639.989119,57.6,,,
1452.561791,53,,,
1768.845407,57.2,,,
1862.559071,56.6,,,
1651.703327,60.4,,,
1663.417535,58.6,,,
1522.847039,60,,,
1358.848127,60.3,,,
1440.847583,59.7,,,
1897.701695,57.4,,,
1745.416991,58.4,,,
1698.560159,58.8,,,
1733.702783,57.4,,,
1839.130655,56.8,,,
1721.988575,58.2,,,
1663.417535,57.5,,,
1487.704415,61.2,,,
1651.703327,59,,,
1721.988575,58.6,,,
1429.133375,60.7,,,
1604.846495,58.3,,,
1452.561791,61.2,,,
1557.989663,61.3,,,
1956.272735,59.2,,,
1522.847039,58.5,,,
1850.844863,59.9,,,
1300.277087,62.3,,,
1557.989663,59.5,,,
1686.845951,56.3,,,
1921.130111,53.8,,,
1604.846495,57.2,,,
1253.420255,59,,,
1464.275999,58.5,,,
1792.273823,61.3,,,
1229.991839,61.4,,,
1546.275455,60.9,,,
1511.132831,58.7,,,
1347.133919,61.2,,,
1241.706047,63.1,,,
1440.847583,62.2,,,
1686.845951,54.7,,,
1780.559615,55.6,,,
1393.990751,57,,,
1546.275455,58.8,,,
1639.989119,59.8,,,
1370.562335,59.8,,,
1405.704959,60.3,,,
1593.132287,54.4,,,
1522.847039,54.7,,,
1089.421343,63.7,,,
1663.417535,59.5,,,
1698.560159,58.6,,,
1792.273823,57.4,,,
1710.274367,58.5,,,
1897.701695,58,,,
1967.986943,56.6,,,
1370.562335,61,,,
1710.274367,58.3,,,
1499.418623,59.9,,,
1265.134463,61.6,,,
1241.706047,60.2,,,
1768.845407,56.3,,,
1651.703327,55.4,,,
1464.275999,55.8,,,
1721.988575,57.6,,,
1780.559615,56.1,,,
1862.559071,56,,,
1358.848127,61,,,
1499.418623,59.4,,,
1429.133375,58.2,,,
1639.989119,53.9,,,
1616.560703,53.8,,,
1862.559071,56.7,,,
1745.416991,54.7,,,
1663.417535,60,,,
1721.988575,57.9,,,
1757.131199,57.8,,,
1604.846495,60.9,,,
1839.130655,57.6,,,
1979.701151,58,,,
1839.130655,57.5,,,
1604.846495,58,,,
1382.276543,62.4,,,
1569.703871,60.4,,,
1686.845951,59,,,
1874.273279,57.9,,,
1827.416447,54.2,,,
1721.988575,57.7,,,
1792.273823,60.1,,,
1546.275455,59.2,,,
1581.418079,59.8,,,
1440.847583,62,,,
1698.560159,58,,,
1663.417535,59.8,,,
1675.131743,61.1,,,
1253.420255,64.1,,,
1745.416991,57.9,,,
1768.845407,61.4,,,
1335.419711,57.1,,,
1440.847583,58.5,,,
1874.273279,58.8,,,
1382.276543,58.7,,,
1171.420799,61.1,,,
1780.559615,59.4,,,
1733.702783,61.4,,,
1288.562879,62.7,,,
1663.417535,59.9,,,
1464.275999,60.6,,,
1546.275455,52.4,,,
1147.992383,61.6,,,
1593.132287,62,,,
1569.703871,59.1,,,
1487.704415,59.2,,,
1604.846495,62.1,,,
1124.563967,63.1,,,
1206.563423,59,,,
1733.702783,61.5,,,
1464.275999,60.9,,,
1159.706591,61.5,,,
1323.705503,60.2,,,
1429.133375,59,,,
1721.988575,61,,,
1581.418079,58.4,,,
1393.990751,61.1,,,
1557.989663,60.2,,,
1874.273279,55.5,,,
1546.275455,59,,,
1827.416447,56.1,,,
1054.278719,63.6,,,
1218.277631,62.5,,,
1358.848127,61.5,,,
1616.560703,58.2,,,
1557.989663,51.6,,,
1475.990207,62.4,,,
1511.132831,59.7,,,
1370.562335,60.8,,,
1546.275455,61.1,,,
1440.847583,60.9,,,
1475.990207,58.7,,,
1265.134463,56.3,,,
1405.704959,57.8,,,
1358.848127,57.1,,,
1159.706591,59.4,,,
1101.135551,60.3,,,
1358.848127,61.9,,,
1393.990751,60,,,
925.422431,63.5,,,
1089.421343,61,,,
1358.848127,61.9,,,
1136.278175,60.1,,,
1288.562879,62.7,,,
1124.563967,63.1,,,
1639.989119,59.9,,,
1393.990751,59.1,,,
1206.563423,62.2,,,
1171.420799,61,,,
1464.275999,62.3,,,
1323.705503,61.9,,,
1546.275455,63.1,,,
1452.561791,63,,,
1792.273823,60.2,,,
1522.847039,61.4,,,
1358.848127,60.7,,,
1464.275999,61.8,,,
1206.563423,60.4,,,
1253.420255,59.6,,,
1616.560703,58.9,,,
1019.136095,60.6,,,
1768.845407,55.7,,,
1229.991839,51.9,,,
1311.991295,56.4,,,
1780.559615,60.3,,,
1499.418623,61.1,,,
1171.420799,59.5,,,
866.851391,59.4,,,
1030.850303,60.2,,,
1511.132831,59.9,,,
1675.131743,55.1,,,
1405.704959,59.6,,,
1733.702783,60.2,,,
1440.847583,54.8,,,
1429.133375,57,,,
972.279263,64.7,,,
1147.992383,59.4,,,
1464.275999,59.1,,,
1218.277631,59.1,,,
1405.704959,60.5,,,
1253.420255,59.7,,,
1944.558527,55.1,,,
1358.848127,48.7,,,
1534.561247,61,,,
1265.134463,61,,,
1382.276543,59.2,,,
1089.421343,62.1,,,
1393.990751,59.9,,,
1194.849215,60.7,,,
1405.704959,60,,,
1382.276543,57.2,,,
983.993471,60.4,,,
925.422431,59.1,,,
1417.419167,63.3,,,
878.565599,59.5,,,
1323.705503,59.5,,,
1417.419167,57.6,,,
1440.847583,59.7,,,
878.565599,59.3,,,
1300.277087,57.8,,,
1206.563423,48.2,,,
925.422431,56.7,,,
1253.420255,59.3,,,
1171.420799,61.6,,,
1183.135007,58.3,,,
1147.992383,59.3,,,
1124.563967,59.3,,,
1112.849759,59,,,
1323.705503,59.5,,,
1101.135551,58,,,
1159.706591,60.8,,,
1124.563967,61.9,,,
1370.562335,58.9,,,
925.422431,57.8,,,
1206.563423,63.5,,,
1265.134463,59.6,,,
1194.849215,57.6,,,
1206.563423,59.8,,,
1183.135007,58.5,,,
1218.277631,60.8,,,
913.708223,60.5,,,
948.850847,58.6,,,
1253.420255,55.5,,,
937.136639,62,,,
1487.704415,58.7,,,
1464.275999,59.6,,,
1159.706591,59.3,,,
1265.134463,57.5,,,
972.279263,62.9,,,
1124.563967,59.3,,,
913.708223,60.7,,,
819.994559,60.9,,,
1311.991295,59.8,,,
1241.706047,54.7,,,
1229.991839,58.1,,,
1065.992927,58.7,,,
1288.562879,57.6,,,
1183.135007,61,,,
1206.563423,62.7,,,
901.994015,62.2,,,
1288.562879,61,,,
1241.706047,62.4,,,
796.566143,62.2,,,
1054.278719,62.7,,,
1019.136095,56.1,,,
1007.421887,57.6,,,
1019.136095,54.6,,,
1358.848127,59.4,,,
1323.705503,57.7,,,
1300.277087,59.8,,,
1265.134463,57.3,,,
1077.707135,56.7,,,
1206.563423,60,,,
937.136639,57.5,,,
1007.421887,59.4,,,
995.707679,55.2,,,
1311.991295,61.4,,,
1229.991839,57.8,,,
972.279263,58.3,,,
1323.705503,62,,,
925.422431,61.7,,,
1194.849215,61.1,,,
831.708767,58.9,,,
855.137183,62,,,
1276.848671,58.6,,,
901.994015,65.3,,,
1019.136095,62.3,,,
1112.849759,57.3,,,
1276.848671,57.9,,,
1229.991839,59.3,,,
1171.420799,62.1,,,
1183.135007,54,,,
1112.849759,61.2,,,
1101.135551,60.5,,,
1206.563423,59.1,,,
737.995103,61.6,,,
878.565599,59.2,,,
972.279263,61.9,,,
749.709311,59.3,,,
1417.419167,59.8,,,
1265.134463,59.8,,,
831.708767,59.9,,,
585.7104,60.7,,,
1077.707135,58.6,,,
1124.563967,59.7,,,
948.850847,59.6,,,
1288.562879,60.9,,,
983.993471,60.7,,,
1393.990751,55.8,,,
1101.135551,61.3,,,
773.137727,57.7,,,
1054.278719,64.2,,,
1124.563967,61,,,
702.85248,62,,,
1019.136095,61.3,,,
1042.564511,60.5,,,
655.995648,61.6,,,
1159.706591,61.3,,,
925.422431,61.8,,,
808.280351,60.7,,,
972.279263,60,,,
1112.849759,60.4,,,
972.279263,62.5,,,
983.993471,62,,,
972.279263,60.1,,,
819.994559,60.3,,,
948.850847,59.6,,,
1112.849759,64.1,,,
1065.992927,58.7,,,
866.851391,61.1,,,
527.13936,57.6,,,
784.851935,61.6,,,
1311.991295,56,,,
995.707679,56.2,,,
972.279263,57.3,,,
1030.850303,60.4,,,
1265.134463,58.9,,,
1019.136095,58.2,,,
1042.564511,57.1,,,
398.283072,56.7,,,
1077.707135,55.6,,,
831.708767,58.6,,,
1030.850303,55.9,,,
1030.850303,59.3,,,
948.850847,62.7,,,
855.137183,58.5,,,
925.422431,61.1,,,
1300.277087,55.3,,,
691.138272,60.9,,,
901.994015,61.5,,,
1159.706591,56.8,,,
691.138272,59.2,,,
995.707679,59.6,,,
866.851391,59.6,,,
655.995648,62.7,,,
983.993471,56.7,,,
1042.564511,61.2,,,
843.422975,56.6,,,
585.7104,59.3,,,
1019.136095,56.3,,,
761.423519,61.3,,,
1007.421887,54,,,
1089.421343,55.2,,,
1065.992927,57.2,,,
667.709856,57,,,
538.853568,62.9,,,
937.136639,56.7,,,
878.565599,62.4,,,
808.280351,58.2,,,
691.138272,61.9,,,
679.424064,57.6,,,
866.851391,59.3,,,
1019.136095,59,,,
855.137183,60.4,,,
609.138816,59.5,,,
913.708223,59.7,,,
585.7104,62,,,
901.994015,60.4,,,
1042.564511,60.5,,,
843.422975,57.2,,,
913.708223,60.8,,,
691.138272,57,,,
972.279263,61.3,,,
702.85248,62,,,
1019.136095,58.8,,,
1147.992383,61.5,,,
773.137727,60,,,
855.137183,62,,,
831.708767,62,,,
1019.136095,60.9,,,
667.709856,60,,,
1136.278175,60.3,,,
667.709856,60.7,,,
901.994015,61.8,,,
726.280896,58,,,
445.139904,60.9,,,
784.851935,59.8,,,
609.138816,61,,,
585.7104,61.7,,,
819.994559,62.9,,,
878.565599,60.5,,,


==> n_1000.csv <==
dim,prop,propsd,yaoli,yaolisd
1,0.003252572,0.002689702,0.00636999,0.001460523
2,0.003801815,0.001688185,0.008478587,0.001159491
3,0.004220215,0.00278372,0.010438407,0.002463339
4,0.004858164,0.001725189,0.010719084,0.001413375
10,0.008317469,0.001850023,0.010491118,0.002267091
20,0.012994551,0.004103534,0.012984322,0.001773492
30,0.01310424,0.002689383,0.01556549,0.002996769

==> n_2000.csv <==
dim,prop,propsd,yaoli,yaolisd
1,0.004069471,0.001420528,0.005618238,0.001511736
2,0.005471793,0.001222469,0.008750786,0.000772596
3,0.005216385,0.002563356,0.008750786,0.001860837
4,0.006119058,0.003462732,0.009272339,0.001917688
10,0.007017136,0.002798409,0.011661869,0.001786833
20,0.009453551,0.003327514,0.012608158,0.002368194
30,0.009095962,0.001632993,0.01399382,0.001929144

==> n_500.csv <==
dim,prop,propsd,yaoli,yaolisd
1,0.009723999,0.002111832,0.01817095,0.01346452
2,0.00540977,0.00296288,0.009693346,0.002904654
3,0.00487652,0.002224553,0.01009641,0.003820014
4,0.005234824,0.002025056,0.01206434,0.003353881
10,0.007529424,0.002479474,0.0135282,0.002443555
20,0.01343082,0.003935584,0.01713125,0.004198112
30,0.01735057,0.003970153,0.01804413,0.003188208

==> p_10.csv <==
sample,prop,propsd,yaoli,yaolisd
250,0.01257811,0.004741262,0.01499262,0.005821877
500,0.007529424,0.002479474,0.0135282,0.002443555
1000,0.008317469,0.001850023,0.010491118,0.002267091
2000,0.007017136,0.002798409,0.011661869,0.001786833
5000,0.005729585,0.001295496,0.01249388,0.00195562
10000,0.005456511,0.000782219,0.01187217,0.001223625
